Matched Quantized Min-Sum Decoding of Low-Density Parity-Check Codes

A quantized message passing decoding algorithm for low-density parity-check codes is presented. The algorithm relies on the min approximation at the check nodes, and on modelling the variable node inbound messages as observations of an extrinsic discrete memoryless channel. The performance of the algorithm is analyzed and compared to quantized min-sum decoding by means of density evolution, and almost closes the gap with the performance of the sum-product algorithm. A stability analysis is derived, which highlights the role played by degree-$3$ variable nodes in the stability condition. Finite-length simulation results confirm large gains predicted by the asymptotic analysis.

==> data/FBP_R4_5.txt <==
% sim06 FBP SNR=2.44
EbN0dB FER
2.10000000000000	1
2.20000000000000	1
2.30000000000000	1
2.40000000000000	0.662337662337662
2.50000000000000	0.223684210526316
2.60000000000000	0.0193990110308102
2.70000000000000	0.000285826374488595
2.80000000000000	1.37561150844449e-06



==> data/FBP_R7_8.txt <==
% R=7/8 N=20000, SNR=3.17 sim05/lab12
EbN0dB FER
2.80000000000000	1
2.90000000000000	1
3	1
3.10000000000000	0.836065573770492
3.20000000000000	0.272727272727273
3.30000000000000	0.0308343409915357
3.40000000000000	0.00152143432475165
3.50000000000000	1.61697634934298e-05
3.60000000000000	7.36093265961170e-07


==> data/MinSum_R4_5.txt <==
 % sim 01, R=4/5, Qminsum, SNR=3.09
 EbN0dB FER
 2.80000000000000	1
2.90000000000000	1
3	0.910714285714286
3.10000000000000	0.467889908256881
3.20000000000000	0.111842105263158
3.30000000000000	0.00948131622978249
3.40000000000000	0.000180433252079405
3.50000000000000	8.02891694727731e-07



==> data/MinSum_R7_8.txt <==
% R=7/8 N=20 000, sim08, QMinSum, SNR=3.79
EbN0dB FER
3.40000000000000	1
3.50000000000000	1
3.60000000000000	0.980769230769231
3.70000000000000	0.809523809523810
3.80000000000000	0.361702127659575
3.90000000000000	0.108974358974359
4	0.0109890109890110
4.10000000000000	0.000600331948253740
4.20000000000000	1.175744116694015e-05
4.3 5.481245097711416e-07


==> data/QDQC_R4_5.txt <==
 
% beast R=4/5 QDQC SNR=2.58 
EbN0dB FER
2.25000000000000	1
2.35000000000000	1
2.45000000000000	0.980769230769231
2.55000000000000	0.600000000000000
2.65000000000000	0.150887573964497
2.75000000000000	0.00714585960487600
2.85000000000000	6.70050201212134e-05
2.95000000000000	4.56342094112799e-07


==> data/QDQC_R7_8.txt <==
% QDQC sim03 R=7/8 SNR =3.28
EbN0dB FER
2.90000000000000	1
3	1
3.10000000000000	1
3.20000000000000	0.809523809523810
3.30000000000000	0.314814814814815
3.40000000000000	0.0493230174081238
3.50000000000000	0.00224511357633386
3.60000000000000	4.12205485242640e-05
%3.70000000000000	2.367425341385055e-05
%3.8 9.710473659768993e-06



==> data/QDSC_R4_5.txt <==
% sim 04 QDSC SNR=2.55 R =4/5
EbN0dB FER
2.25000000000000	1
2.35000000000000	1
2.45000000000000	0.894736842105263
2.55000000000000	0.389312977099237
2.65000000000000	0.0693877551020408
2.75000000000000	0.00192874971636034
2.85000000000000	8.65677858862937e-06
2.95 4.4919e-07


==> data/QDSC_R7_8.txt <==
 % sim09 R=7/8, N=20000, QDSC SNR=3.25
 EbN0dB FER 
 2.90000000000000	1
3	1
3.10000000000000	1
3.20000000000000	0.662337662337662
3.30000000000000	0.218884120171674
3.40000000000000	0.0228392297357815
3.50000000000000	0.000447403742400716
3.60000000000000	1.59337705018419e-05
%3.70000000000000	9.052231375033945e-06
%3.8   6.648564840793466e-06
  


==> data/RCU_R_4_5.txt <==
EbN0dB RCU
2	0.999999999986677
2.01000000000000	0.999999999991118
2.02000000000000	1
2.03000000000000	1
2.04000000000000	1
2.05000000000000	1
2.06000000000000	1
2.07000000000000	1
2.08000000000000	0.915471951361068
2.09000000000000	0.831896156702360
2.10000000000000	0.756048053635727
2.11000000000000	0.687204694129914
2.12000000000000	0.586436166508570
2.13000000000000	0.484264488134231
2.14000000000000	0.399998433415760
2.15000000000000	0.330482304046998
2.16000000000000	0.261728215447622
2.17000000000000	0.196414235596628
2.18000000000000	0.147457935770126
2.19000000000000	0.110748232622031
2.20000000000000	0.0810416141991075
2.21000000000000	0.0552742505312668
2.22000000000000	0.0377199240120792
2.23000000000000	0.0257544838534884
2.24000000000000	0.0173387414254299
2.25000000000000	0.0107489412414536
2.26000000000000	0.00666820282563269
2.27000000000000	0.00413950176019496
2.28000000000000	0.00255301945623214
2.29000000000000	0.00143875148238218
2.30000000000000	0.000811476063078557
2.31000000000000	0.000458063107326296
2.32000000000000	0.000257717629879974
2.33000000000000	0.000132044047442977
2.34000000000000	6.77199361598042e-05
2.35000000000000	3.47647335967171e-05
2.36000000000000	1.77691061284151e-05
2.37000000000000	8.27851020786477e-06
2.38000000000000	3.86125101221433e-06
2.39000000000000	1.80299698910922e-06
2.40000000000000	8.33774200072842e-07
2.41000000000000	3.53285064818977e-07
2.42000000000000	1.49885309421400e-07
2.43000000000000	6.36725064837512e-08
2.44000000000000	2.65323085536552e-08
2.45000000000000	1.02265679198992e-08
2.46000000000000	3.94739859424202e-09
2.47000000000000	1.52588086598280e-09
2.48000000000000	5.70663798144031e-10
2.49000000000000	2.00129284666862e-10
2.50000000000000	7.02971865467853e-11
2.51000000000000	2.47323184577574e-11
2.52000000000000	8.26898728731189e-12
2.53000000000000	2.63915663112130e-12
2.54000000000000	8.43815128577799e-13
2.55000000000000	2.70272336424740e-13
2.56000000000000	8.04697152591065e-14
2.57000000000000	2.33800064090910e-14
2.58000000000000	6.80612572821093e-15
2.59000000000000	1.98518771408673e-15
2.60000000000000	5.24343538181753e-16
2.61000000000000	1.38724765914424e-16
2.62000000000000	3.67799145994801e-17
2.63000000000000	9.48732121697594e-18
2.64000000000000	2.28114021905165e-18
2.65000000000000	5.49733815161457e-19
2.66000000000000	1.32784872612586e-19
2.67000000000000	3.01651599372481e-20
2.68000000000000	6.60761011834989e-21
2.69000000000000	1.45095412681412e-21
2.70000000000000	3.19401739962124e-22
2.71000000000000	6.36689671558844e-23
2.72000000000000	1.27101826288392e-23
2.73000000000000	2.54405377781742e-24
2.74000000000000	4.90306420115700e-25
2.75000000000000	8.89843892046119e-26
2.76000000000000	1.61952588188676e-26
2.77000000000000	2.95592978192382e-27
2.78000000000000	4.96403183406167e-28
2.79000000000000	8.21528920267015e-29
2.80000000000000	1.36370997102783e-29
2.81000000000000	2.20005118112671e-30
2.82000000000000	3.31097556524562e-31
2.83000000000000	4.99884749235457e-32
2.84000000000000	7.57145495345353e-33
2.85000000000000	1.05714902824871e-33
2.86000000000000	1.45175299342246e-34
2.87000000000000	2.00044246995361e-35
2.88000000000000	2.66647082235442e-36
2.89000000000000	3.33096344983019e-37
2.90000000000000	4.17601612004707e-38
2.91000000000000	5.25435068198766e-39
2.92000000000000	6.02150526163734e-40
2.93000000000000	6.86906313992807e-41
2.94000000000000	7.86571889080580e-42
2.95000000000000	8.55316181480156e-43
2.96000000000000	8.87905113627997e-44
2.97000000000000	9.25422334119715e-45
2.98000000000000	9.52111425597792e-46
2.99000000000000	8.99556624710762e-47
3	8.53471575606177e-48
3.01000000000000	8.13159084161074e-49
3.02000000000000	7.12471348197552e-50
3.03000000000000	6.15426079705490e-51
3.04000000000000	5.33946854111107e-52
3.05000000000000	4.40040125607121e-53
3.06000000000000	3.46111240025517e-54
3.07000000000000	2.73490176266992e-55
3.08000000000000	2.11415716461788e-56
3.09000000000000	1.51442871361482e-57
3.10000000000000	1.09006700261507e-58
3.11000000000000	7.88245929554835e-60
3.12000000000000	5.14328864014745e-61
3.13000000000000	3.37290627200119e-62
3.14000000000000	2.22309971036622e-63
3.15000000000000	1.35264201024716e-64
3.16000000000000	8.08336563536256e-66
3.17000000000000	4.85607954619695e-67
3.18000000000000	2.74847149587355e-68
3.19000000000000	1.49706211700639e-69
3.20000000000000	8.19911152964357e-71
3.21000000000000	4.30534634303105e-72
3.22000000000000	2.13793984730575e-73
3.23000000000000	1.06771831257828e-74
3.24000000000000	5.18801568688912e-76
3.25000000000000	2.34927246018343e-77
3.26000000000000	1.07012870582936e-78
3.27000000000000	4.79915188841271e-80
3.28000000000000	1.98222797390242e-81
3.29000000000000	8.23779909373910e-83
3.30000000000000	3.40108442776384e-84
3.31000000000000	1.28168760408505e-85
3.32000000000000	4.86087770112879e-87
3.33000000000000	1.84291711630182e-88
3.34000000000000	6.33827849242844e-90
3.35000000000000	2.19434599239709e-91
3.36000000000000	7.62081901653491e-93
3.37000000000000	2.39276151015936e-94
3.38000000000000	7.56427452440559e-96
3.39000000000000	2.40050852225921e-97
3.40000000000000	6.88289644073233e-99
3.41000000000000	1.98752428880708e-100
3.42000000000000	5.74956996073200e-102
3.43000000000000	1.50597583817883e-103
3.44000000000000	3.97354649423376e-105
3.45000000000000	1.04532004658206e-106
3.46000000000000	2.50205883575962e-108
3.47000000000000	6.03433122958807e-110
3.48000000000000	1.44020052435274e-111
3.49000000000000	3.15133272454467e-113
3.50000000000000	6.94953889488446e-115
3.51000000000000	1.50127812930341e-116
3.52000000000000	3.00413542477309e-118
3.53000000000000	6.06005624217910e-120
3.54000000000000	1.18221231909153e-121
3.55000000000000	2.16427000861137e-123
3.56000000000000	3.99517571571927e-125
3.57000000000000	7.02238354844650e-127
3.58000000000000	1.17661737135261e-128
3.59000000000000	1.98840779098410e-130
3.60000000000000	3.14205703967048e-132
3.61000000000000	4.82040201272341e-134
3.62000000000000	7.46078074013661e-136
3.63000000000000	1.05754035487873e-137
3.64000000000000	1.48619220488445e-139
3.65000000000000	2.09574549186925e-141
3.66000000000000	2.67407395513445e-143
3.67000000000000	3.44395339605051e-145
3.68000000000000	4.33793312611205e-147
3.69000000000000	5.07353992674604e-149
3.70000000000000	5.99106996637835e-151
3.71000000000000	6.72627357715383e-153
3.72000000000000	7.21448075922217e-155
3.73000000000000	7.81480503958026e-157
3.74000000000000	7.80422193163716e-159
3.75000000000000	7.68029907831084e-161
3.76000000000000	7.57028022393381e-163
3.77000000000000	6.76849062334146e-165
3.78000000000000	6.11477756846546e-167
3.79000000000000	5.33955041152196e-169
3.80000000000000	4.38361790348088e-171
3.81000000000000	3.63739852296963e-173
3.82000000000000	2.80828385387950e-175
3.83000000000000	2.11812488231546e-177
3.84000000000000	1.60498411131671e-179
3.85000000000000	1.10037694474110e-181
3.86000000000000	7.62914320788035e-184
3.87000000000000	5.09140235596191e-186
3.88000000000000	3.20962837990362e-188
3.89000000000000	2.04673056381740e-190
3.90000000000000	1.20071600250747e-192
3.91000000000000	6.96398053191366e-195
3.92000000000000	3.98776144980961e-197
3.93000000000000	2.10366967167362e-199
3.94000000000000	1.12319409044215e-201
3.95000000000000	5.63286326693582e-204
3.96000000000000	2.73637491359190e-206
3.97000000000000	1.33484080989159e-208
3.98000000000000	5.90027864385997e-211
3.99000000000000	2.64112678240808e-213
4	1.12427974401046e-215
4.01000000000000	4.58073878471278e-218
4.02000000000000	1.89024668699027e-220
4.03000000000000	7.01066664422675e-223
4.04000000000000	2.63465122520559e-225
4.05000000000000	9.45387546096815e-228
4.06000000000000	3.23527297295460e-230
4.07000000000000	1.12161815043867e-232
4.08000000000000	3.49563730857298e-235
4.09000000000000	1.10454778154213e-237
4.10000000000000	3.31848084191971e-240
4.11000000000000	9.55311725109844e-243
4.12000000000000	2.76393799044533e-245
4.13000000000000	7.24990932915493e-248
4.14000000000000	1.92917668964920e-250
4.15000000000000	4.82100481886859e-253
4.16000000000000	1.16937201602117e-255
4.17000000000000	2.80517175854973e-258
4.18000000000000	6.20310213176155e-261
4.19000000000000	1.39237567404130e-263
4.20000000000000	2.87575781968642e-266
4.21000000000000	5.88736868306428e-269
4.22000000000000	1.16359869064376e-271
4.23000000000000	2.17300158845038e-274
4.24000000000000	4.10384453975116e-277
4.25000000000000	6.99206652982907e-280
4.26000000000000	1.21035469268933e-282
4.27000000000000	1.95884160170320e-285
4.28000000000000	3.09503531664145e-288
4.29000000000000	4.77190520078271e-291
4.30000000000000	6.88327409817834e-294
4.31000000000000	1.00940333829417e-296
4.32000000000000	1.32973131383836e-299
4.33000000000000	1.78107335796934e-302
4.34000000000000	2.22866066441816e-305
4.35000000000000	2.72706658561139e-308
4.36000000000000	3.23680147327560e-311
4.37000000000000	3.61901901800000e-314
4.38000000000000	4.06883500000000e-317
4.39000000000000	4.15760000000000e-320
4.40000000000000	4.40000000000000e-323
4.41000000000000	0
4.42000000000000	0
4.43000000000000	0
4.44000000000000	0
4.45000000000000	0
4.46000000000000	0
4.47000000000000	0
4.48000000000000	0
4.49000000000000	0
4.50000000000000	0
4.51000000000000	0
4.52000000000000	0
4.53000000000000	0
4.54000000000000	0
4.55000000000000	0
4.56000000000000	0
4.57000000000000	0
4.58000000000000	0
4.59000000000000	0
4.60000000000000	0
4.61000000000000	0
4.62000000000000	0
4.63000000000000	0
4.64000000000000	0
4.65000000000000	0
4.66000000000000	0
4.67000000000000	0
4.68000000000000	0
4.69000000000000	0
4.70000000000000	0
4.71000000000000	0
4.72000000000000	0
4.73000000000000	0
4.74000000000000	0
4.75000000000000	0
4.76000000000000	0
4.77000000000000	0
4.78000000000000	0
4.79000000000000	0
4.80000000000000	0
4.81000000000000	0
4.82000000000000	0
4.83000000000000	0
4.84000000000000	0
4.85000000000000	0
4.86000000000000	0
4.87000000000000	0
4.88000000000000	0
4.89000000000000	0
4.90000000000000	0
4.91000000000000	0
4.92000000000000	0
4.93000000000000	0
4.94000000000000	0
4.95000000000000	0
4.96000000000000	0
4.97000000000000	0
4.98000000000000	0
4.99000000000000	0
5	0


==> data/RCU_R_7_8.txt <==
 EbN0dB RCU
2	1
2.01000000000000	1
2.02000000000000	1
2.03000000000000	0.999999999997780
2.04000000000000	0.999999999997780
2.05000000000000	1
2.06000000000000	0.999999999993339
2.07000000000000	1
2.08000000000000	0.999999999993339
2.09000000000000	1
2.10000000000000	0.999999999995559
2.11000000000000	0.999999999991118
2.12000000000000	0.999999999986677
2.13000000000000	0.999999999991118
2.14000000000000	0.999999999995559
2.15000000000000	1
2.16000000000000	1
2.17000000000000	1
2.18000000000000	0.999999999986677
2.19000000000000	1
2.20000000000000	0.999999999995559
2.21000000000000	1
2.22000000000000	0.999999999991118
2.23000000000000	1
2.24000000000000	0.999999999993339
2.25000000000000	0.999999999997780
2.26000000000000	0.999999999997780
2.27000000000000	0.999999999991118
2.28000000000000	1
2.29000000000000	0.999999999993339
2.30000000000000	1
2.31000000000000	1
2.32000000000000	1
2.33000000000000	1
2.34000000000000	0.999999999986677
2.35000000000000	0.999999999997780
2.36000000000000	1
2.37000000000000	1
2.38000000000000	0.999999999995559
2.39000000000000	0.999999999986677
2.40000000000000	0.999999999980016
2.41000000000000	0.999999999995559
2.42000000000000	0.999999999995559
2.43000000000000	0.999999999980016
2.44000000000000	1
2.45000000000000	0.999999999993339
2.46000000000000	1
2.47000000000000	0.999999999986677
2.48000000000000	0.999999999984457
2.49000000000000	1
2.50000000000000	1
2.51000000000000	1
2.52000000000000	1
2.53000000000000	0.999999999986677
2.54000000000000	1
2.55000000000000	1
2.56000000000000	0.999999999993339
2.57000000000000	0.999999999991118
2.58000000000000	1
2.59000000000000	1
2.60000000000000	1
2.61000000000000	1
2.62000000000000	1
2.63000000000000	1
2.64000000000000	0.999999999997780
2.65000000000000	0.999999999995559
2.66000000000000	1
2.67000000000000	1
2.68000000000000	0.999999999993339
2.69000000000000	0.999999999997780
2.70000000000000	1
2.71000000000000	0.999999999993339
2.72000000000000	1
2.73000000000000	1
2.74000000000000	0.999999999988898
2.75000000000000	1
2.76000000000000	1
2.77000000000000	0.999999999988898
2.78000000000000	0.999999999995559
2.79000000000000	1
2.80000000000000	0.999999999993339
2.81000000000000	1
2.82000000000000	0.999999999977796
2.83000000000000	1
2.84000000000000	1
2.85000000000000	1
2.86000000000000	1
2.87000000000000	1
2.88000000000000	0.965426667965998
2.89000000000000	0.893828178897610
2.90000000000000	0.827689113338072
2.91000000000000	0.766582719368542
2.92000000000000	0.669737464066685
2.93000000000000	0.574321580069999
2.94000000000000	0.492678846888058
2.95000000000000	0.419677767715574
2.96000000000000	0.333299238640994
2.97000000000000	0.264844924647664
2.98000000000000	0.210566050685640
2.99000000000000	0.161398078543004
3	0.118807030376411
3.01000000000000	0.0875199833335051
3.02000000000000	0.0645199659227164
3.03000000000000	0.0443750005319719
3.04000000000000	0.0302912479664702
3.05000000000000	0.0206966913199293
3.06000000000000	0.0137697676899833
3.07000000000000	0.00871105571876384
3.08000000000000	0.00551701482254584
3.09000000000000	0.00349806154535945
3.10000000000000	0.00207703667243649
3.11000000000000	0.00121951243686415
3.12000000000000	0.000716974410386922
3.13000000000000	0.000409766971859315
3.14000000000000	0.000223076179432210
3.15000000000000	0.000121627361848237
3.16000000000000	6.64159218669005e-05
3.17000000000000	3.37003827442487e-05
3.18000000000000	1.70430176317632e-05
3.19000000000000	8.63393272228769e-06
3.20000000000000	4.19647698175065e-06
3.21000000000000	1.96883510862810e-06
3.22000000000000	9.25492912925654e-07
3.23000000000000	4.29913418506248e-07
3.24000000000000	1.87156095237163e-07
3.25000000000000	8.16499671536531e-08
3.26000000000000	3.56975521520185e-08
3.27000000000000	1.46129777056182e-08
3.28000000000000	5.91796118950223e-09
3.29000000000000	2.40229795836901e-09
3.30000000000000	9.35505317676136e-10
3.31000000000000	3.51771324252323e-10
3.32000000000000	1.32613585950643e-10
3.33000000000000	4.90211776630817e-11
3.34000000000000	1.71192403168747e-11
3.35000000000000	5.99503533797969e-12
3.36000000000000	2.09909892993580e-12
3.37000000000000	6.80976905954553e-13
3.38000000000000	2.21581001953774e-13
3.39000000000000	7.23161081616814e-14
3.40000000000000	2.21063449567707e-14
3.41000000000000	6.68543266050380e-15
3.42000000000000	2.02833543244407e-15
3.43000000000000	5.84757525548380e-16
3.44000000000000	1.64409436990713e-16
3.45000000000000	4.63843723716460e-17
3.46000000000000	1.25855329986422e-17
3.47000000000000	3.29073669397448e-18
3.48000000000000	8.63586904890668e-19
3.49000000000000	2.20085772469342e-19
3.50000000000000	5.35331351404435e-20
3.51000000000000	1.30720344932978e-20
3.52000000000000	3.12283963791846e-21
3.53000000000000	7.06861783862738e-22
3.54000000000000	1.60660290100063e-22
3.55000000000000	3.59073041159060e-23
3.56000000000000	7.56611556708245e-24
3.57000000000000	1.60122666417166e-24
3.58000000000000	3.34160181798199e-25
3.59000000000000	6.55703912548842e-26
3.60000000000000	1.29256378340334e-26
3.61000000000000	2.51393579712400e-27
3.62000000000000	4.59551323109431e-28
3.63000000000000	8.44126345980103e-29
3.64000000000000	1.52719874446287e-29
3.65000000000000	2.60179038930700e-30
3.66000000000000	4.45498359512386e-31
3.67000000000000	7.48374041721402e-32
3.68000000000000	1.18869050163136e-32
3.69000000000000	1.89810563298740e-33
3.70000000000000	2.95521573952841e-34
3.71000000000000	4.37819684784519e-35
3.72000000000000	6.52241332751766e-36
3.73000000000000	9.39503153610022e-37
3.74000000000000	1.29882093971861e-37
3.75000000000000	1.80598302858358e-38
3.76000000000000	2.40249725786455e-39
3.77000000000000	3.10065929344216e-40
3.78000000000000	4.02592707642051e-41
3.79000000000000	4.93771512912350e-42
3.80000000000000	5.95194154331104e-43
3.81000000000000	7.21971926674577e-44
3.82000000000000	8.14997689763400e-45
3.83000000000000	9.17990203930178e-46
3.84000000000000	1.03216660231994e-46
3.85000000000000	1.07956454395258e-47
3.86000000000000	1.13682353861030e-48
3.87000000000000	1.17260835067201e-49
3.88000000000000	1.14689423623140e-50
3.89000000000000	1.12966707354447e-51
3.90000000000000	1.06723540857521e-52
3.91000000000000	9.76623750480363e-54
3.92000000000000	9.00249814126198e-55
3.93000000000000	7.77746521738038e-56
3.94000000000000	6.66243526397645e-57
3.95000000000000	5.69785587906904e-58
3.96000000000000	4.53606381444912e-59
3.97000000000000	3.63947911889711e-60
3.98000000000000	2.83753104828147e-61
3.99000000000000	2.11642151228845e-62
4	1.59136840672748e-63
4.01000000000000	1.12940063820774e-64
4.02000000000000	7.89681419520502e-66
4.03000000000000	5.52374551029722e-67
4.04000000000000	3.59168785550999e-68
4.05000000000000	2.35558795826379e-69
4.06000000000000	1.49547199335998e-70
4.07000000000000	9.12395928952658e-72
4.08000000000000	5.61618496401435e-73
4.09000000000000	3.23153369358693e-74
4.10000000000000	1.85105559802270e-75
4.11000000000000	1.04534830397319e-76
4.12000000000000	5.57265624768307e-78
4.13000000000000	2.99881902348499e-79
4.14000000000000	1.53061616172451e-80
4.15000000000000	7.66836015229369e-82
4.16000000000000	3.83120640183994e-83
4.17000000000000	1.78716825995380e-84
4.18000000000000	8.42013529492323e-86
4.19000000000000	3.79187509617413e-87
4.20000000000000	1.66405767599572e-88
4.21000000000000	7.31628713091101e-90
4.22000000000000	2.99101782427015e-91
4.23000000000000	1.23569445802981e-92
4.24000000000000	4.88432461323563e-94
4.25000000000000	1.88055829448080e-95
4.26000000000000	7.23879301189081e-97
4.27000000000000	2.59776268370598e-98
4.28000000000000	9.42626823340302e-100
4.29000000000000	3.25387980932527e-101
4.30000000000000	1.10097715638217e-102
4.31000000000000	3.69192645421384e-104
4.32000000000000	1.16502381735565e-105
4.33000000000000	3.71937287724918e-107
4.34000000000000	1.11578536285702e-108
4.35000000000000	3.32364848348851e-110
4.36000000000000	9.66262437144816e-112
4.37000000000000	2.68599438653262e-113
4.38000000000000	7.55818121847213e-115
4.39000000000000	1.96123797137575e-116
4.40000000000000	5.15254322074129e-118
4.41000000000000	1.29267430303506e-119
4.42000000000000	3.17134307137194e-121
4.43000000000000	7.68401119412774e-123
4.44000000000000	1.76072637258018e-124
4.45000000000000	4.08766498479062e-126
4.46000000000000	8.81019245653267e-128
4.47000000000000	1.91132787938638e-129
4.48000000000000	3.96962669194589e-131
4.49000000000000	8.04934089927844e-133
4.50000000000000	1.60923186652404e-134
4.51000000000000	3.05061910854979e-136
4.52000000000000	5.86435681902745e-138
4.53000000000000	1.03959363280266e-139
4.54000000000000	1.86932227225188e-141
4.55000000000000	3.18303016997063e-143
4.56000000000000	5.35494160514137e-145
4.57000000000000	8.74945805824074e-147
4.58000000000000	1.37751755066782e-148
4.59000000000000	2.15751959254336e-150
4.60000000000000	3.17968911182856e-152
4.61000000000000	4.75770123779350e-154
4.62000000000000	6.58110467954471e-156
4.63000000000000	9.22298118164950e-158
4.64000000000000	1.22047620916826e-159
4.65000000000000	1.60243734451494e-161
4.66000000000000	2.02662904812595e-163
4.67000000000000	2.49360531295893e-165
4.68000000000000	3.01120270248802e-167
4.69000000000000	3.47312918740940e-169
4.70000000000000	4.00074801044144e-171
4.71000000000000	4.32691832700176e-173
4.72000000000000	4.75008016168112e-175
4.73000000000000	4.81867144564300e-177
4.74000000000000	4.97202138721062e-179
4.75000000000000	4.79403814298918e-181
4.76000000000000	4.64265192953992e-183
4.77000000000000	4.25837883169770e-185
4.78000000000000	3.87175002866980e-187
4.79000000000000	3.37526009630400e-189
4.80000000000000	2.88211474589915e-191
4.81000000000000	2.38588920325897e-193
4.82000000000000	1.91399650048027e-195
4.83000000000000	1.50328650734616e-197
4.84000000000000	1.13336163165376e-199
4.85000000000000	8.43836989563728e-202
4.86000000000000	5.98099446436428e-204
4.87000000000000	4.21780018550473e-206
4.88000000000000	2.81154036130449e-208
4.89000000000000	1.87636755463766e-210
4.90000000000000	1.17673386653286e-212
4.91000000000000	7.42602884515742e-215
4.92000000000000	4.38309278519756e-217
4.93000000000000	2.61344283449572e-219
4.94000000000000	1.45233075295012e-221
4.95000000000000	8.17535111755636e-224
4.96000000000000	4.27912870964540e-226
4.97000000000000	2.27229532740800e-228
4.98000000000000	1.12067871150255e-230
4.99000000000000	5.60950513322756e-233
5	2.60784868487516e-235


==> data/biAWGN_cap.txt <==
 EbN0dB C
0.682848798055365	0.600779520871630
0.725735524495830	0.608732441633293
0.769312612445441	0.616692602289745
0.813587347566897	0.624656502534418
0.858566940524533	0.632620565365307
0.904258518312114	0.640581140232646
0.950669115219619	0.648534506480933
0.997805663433862	0.656476877090691
1.04567498326859	0.664404402724522
1.09428377302072	0.672313176081158
1.14363859845025	0.680199236560234
1.19374588188296	0.688058575239460
1.24461189093558	0.695887140164758
1.29624272686538	0.703680841952680
1.34864431254682	0.711435559703156
1.40182238008021	0.719147147219191
1.45578245803884	0.726811439528706
1.51052985836304	0.734424259702103
1.56606966291208	0.741981425957534
1.62240670968661	0.749478759044132
1.67954557873756	0.756912089891631
1.73749057777950	0.764277267513010
1.79624572752965	0.771570167144805
1.85581474679692	0.778786698607809
1.91620103734820	0.785922814868830
1.97740766858299	0.792974520782142
2.03943736205085	0.799937881987167
2.10229247585001	0.806809033936859
2.16597498894937	0.813584191029146
2.23048648548036	0.820259655811750
2.29582813904920	0.826831828228633
2.36200069712462	0.833297214874373
2.42900446556055	0.839652438220821
2.49683929331757	0.845894245778588
2.56550455745200	0.852019519154206
2.63499914844547	0.858025282962190
2.70532145595287	0.863908713549843
2.77646935505077	0.869667147491374
2.84844019307273	0.875298089806849
2.92123077712231	0.880799221860695
2.99483736235810	0.886168408893887
3.06925564114904	0.891403707143652
3.14448073320126	0.896503370504535
3.22050717676048	0.901465856684964
3.29732892099615	0.906289832814135
3.37493931967521	0.910974180455028
3.45333112623381	0.915517999980752
3.53249649035582	0.919920614273225
3.61242695616568	0.924181571705349
3.69311346214142	0.928300648370431
3.77454634285070	0.932277849525648
3.85671533260856	0.936113410219734
3.93960957115008	0.939807795078953
4.02321761140462	0.943361697229645
4.10752742944986	0.946776036340296
4.19252643671477	0.950051955771091
4.27820149448909	0.953190818824279
4.36453893078474	0.956194204094399
4.45152455958033	0.959063899923342
4.53914370246473	0.961801897971504
4.62738121267825	0.964410385922644
4.71622150153243	0.966891739346659
4.80564856716923	0.969248512751095
4.89564602560060	0.971483429858870
4.98619714394721	0.973599373156300
5.07728487577363	0.975599372761951
5.16889189839406	0.977486594673158
5.26100065200024	0.979264328452976
5.35359338044021	0.980935974426001
5.44665217345442	0.982505030456645
5.54015901015397	0.983975078388100
5.63409580350556	0.985349770224298
5.72844444556862	0.986632814140517
5.82318685321329	0.987827960410954
5.91830501403289	0.988938987343375
6.01378103215281	0.989969687311941
6.10959717362828	0.990923852979375
6.20573591111775	0.991805263798744
6.30217996751655	0.992617672883314
6.39891235823671	0.993364794330138
6.49591643182455	0.994050291079266
6.59317590861727	0.994677763385786
6.69067491715318	0.995250737976288
6.78839802806825	0.995772657954908
6.88633028523320	0.996246873516850
6.98445723391062	0.996676633519375
7.08276494574074	0.997065077951669
7.18124004039591	0.997415231335984
7.27986970377874	0.997729997082996
7.37864170267513	0.998012152814693
7.47754439581155	0.998264346658282
7.57656674130503	0.998489094504878
7.67569830053325	0.998688778217158
7.77492923849128	0.998865644760884
7.87425032073867	0.999021806226428
7.97365290707698	0.999159240698176
8.07312894213092	0.999279793922239
8.17267094303692	0.999385181716160
8.27227198446997	0.999476993058629
8.37192568126238	0.999556693792386
8.47162616888686	0.999625630869860
8.57136808209060	0.999685037068461
8.67114653197584	0.999736036100982
8.77095708182745	0.999779648046193
8.87079572198747	0.999816795025430
8.97065884407163	0.999848307052745
9.07054321481386	0.999874927988888
9.17044594981129	0.999897321533025
9.27036448742556	0.999916077190449
9.37029656307617	0.999931716159615
9.47024018413924	0.999944697087404
9.57019360564037	0.999955421647501
9.67015530690467	0.999964239903054
9.77012396930013	0.999971455421157
9.87009845518386	0.999977330113097
9.97007778813417	0.999982088780593


==> data/thresholdsbM4_QDQC.txt <==
% ensembles optimized for QDSC
R threshold
0.667  1.53
0.75   2.01
0.8    2.37      
0.833    2.67
0.875    3.12
0.9    3.45


==> data/thresholdsbM4_QDSC.txt <==
R threshold
0.667  1.49
0.75   1.98
0.8    2.34      
0.833    2.64
0.875    3.08
0.9    3.42

